Distances to Galactic X-ray Binaries with Gaia DR2

Precise and accurate measurements of distances to Galactic X-ray binaries (XRBs) reduce uncertainties in the determination of XRB physical parameters. We have cross-matched the XRB catalogues of Liu et al. (2006, 2007) to the results of Gaia Data Release 2. We identify 86 X-ray binaries with a Gaia candidate counterpart, of which 32 are low-mass X-ray binaries (LMXBs) and 54 are high-mass X-ray binaries (HMXBs). Distances to Gaia candidate counterparts are, on average, consistent with those measured by Hipparcos and radio parallaxes. When compared to distances measured by Gaia candidate counterparts, distances measured using Type I X-ray bursts are systematically larger, suggesting that these bursts reach only 50% of the Eddington limit. However, these results are strongly dependent on the prior assumptions used for estimating distance from the Gaia parallax measurements. Comparing positions of Gaia candidate counterparts for XRBs in our sample to positions of spiral arms in the Milky Way, we find that HMXBs exhibit mild preference for being closer to spiral arms; LMXBs exhibit mild preference for being closer to inter-arm regions. LMXBs do not exhibit any preference for leading or trailing their closest spiral arm. HMXBs exhibit a mild preference for trailing their closest spiral arm. The lack of a strong correlation between HMXBs and spiral arms may be explained by star formation occurring closer to the midpoint of the arms, or a time delay between star formation and HMXB formation manifesting as a spatial separation between HMXBs and the spiral arm where they formed.

==> Liu_catalog_non_matches.txt <==
Liu Catalog Name(s)              Excluding Step  
1H 0556+286                      Misclassified as XRB  
1H 1255-567/SAO 240367           Misclassified as XRB  
EXO 0748-676                     No counterpart within 10"   
H1743-322/IGR J17464-3213        No counterpart within 10"   
1E 1743.1-2843                   No counterpart within 10"   
GRO J1744-28/AX J1744.5-2844     No counterpart within 10"   
SLX 1744-300                     No counterpart within 10"   
CXOGC J174540.0-290031           No counterpart within 10"   
XTE J2123-058                    No counterpart within 10"   
4U 0352+309                      No counterpart within 10"   
1H 0749-600/SAO 250018           No counterpart within 10"   
4U 2030+40/Cyg X-3               No counterpart within 10"   
2S 1553-542                      No counterpart within Liu error   
IGR J16283-4838                  No counterpart within Liu error   
IGR J16320-4751/AX J1631.9-4752  No counterpart within Liu error   
OAO 1657-415                     No counterpart within Liu error   
IGR J17091-3624                  No counterpart within Liu error   
EXO 1722-363/IGR J17252-3616     No counterpart within Liu error   
RX J1744.7-2713/HD 161103        No counterpart within Liu error   
AX J1749.1-2733                  No counterpart within Liu error   
XTE J1829-098                    No counterpart within Liu error   
GS 1843+009                      No counterpart within Liu error   
XTE J1858+034                    No counterpart within Liu error   
4U 1907+09/H 1907+097            No counterpart within Liu error   
W63 X-1/2E 2017.1+4553           No counterpart within Liu error   
SAX J2103.5+4545                 No counterpart within Liu error   
1H 2138+579/Cep X-4              No counterpart within Liu error   
SAX J2239.3+6116/1H 2214+589     No counterpart within Liu error   
IGR J00291+5934                  No counterpart within Liu error   
4U 0513-40/XB 0512-401/*A        No counterpart within Liu error   
2S 0921-630                      No counterpart within Liu error   
XTE J0929-314                    No counterpart within Liu error   
GRS 1009-45/N Vel 1993           No counterpart within Liu error   
XTE J1118+480                    No counterpart within Liu error   
4U 1254-69                       No counterpart within Liu error   
4U 1323-62                       No counterpart within Liu error   
GS 1354-64                       No counterpart within Liu error   
1A 1524-61/TrA X-1/*N            No counterpart within Liu error   
4U 1543-47                       No counterpart within Liu error   
4U 1543-624                      No counterpart within Liu error   
4U 1556-60/*X                    No counterpart within Liu error   
4U 1608-52                       No counterpart within Liu error   
1E 161348-5055.1                 No counterpart within Liu error   
4U 1624-49                       No counterpart within Liu error   
4U 1626-67/*4                    No counterpart within Liu error   
4U 1630-47/X Nor X-1             No counterpart within Liu error   
4U 1642-45/GX 340+0              No counterpart within Liu error   
XTE J1650-500                    No counterpart within Liu error   
4U 1659-487/GX 339-4/*V          No counterpart within Liu error   
XTE J1701-462                    No counterpart within Liu error   
4U 1702-429                      No counterpart within Liu error   
4U 1705-32/1RXS J170854.4-321857 No counterpart within Liu error   
4U 1705-44                       No counterpart within Liu error   
4U 1708-40                       No counterpart within Liu error   
XTE J1709-267/RX J17095-266      No counterpart within Liu error   
IGR J17098-3628                  No counterpart within Liu error   
2S 1711-339                      No counterpart within Liu error   
1RXS J171824.2-402934            No counterpart within Liu error   
GRO J1719-24/XN Oph 1993         No counterpart within Liu error   
XTE J1720-318                    No counterpart within Liu error   
IGR J17269-4737/XTE J1727-476    No counterpart within Liu error
4U 1728-16/GX 9+9                No counterpart within Liu error   
4U 1728-34/GX 354-0              No counterpart within Liu error   
MXB 1730-335/Rapid Burster       No counterpart within Liu error   
KS 1731-260                      No counterpart within Liu error   
SLX 1735-269                     No counterpart within Liu error   
GRS 1739-278                     No counterpart within Liu error   
XTE J1739-285                    No counterpart within Liu error   
1E 1740.7-2942                   No counterpart within Liu error   
KS 1741-293                      No counterpart within Liu error   
GRS 1741.9-2853/AX J1745.0-2855  No counterpart within Liu error   
1A 1742-289                      No counterpart within Liu error   
1A 1742-294/GC X-1               No counterpart within Liu error   
2E 1742.5-2858                   No counterpart within Liu error   
SLX 1744-299/AX J1747.4-3000     No counterpart within Liu error   
GX 3+1                           No counterpart within Liu error   
1A 1744-361/XTE J1748-361        No counterpart within Liu error   
EXO 1745-248/Ter 5               No counterpart within Liu error   
4U 1746-37 NGC 6441              No counterpart within Liu error   
1E 1746.7-3224                   No counterpart within Liu error   
GRS 1747-312                     No counterpart within Liu error   
SAX J1747.0-2853/GX +0.2-0.2     No counterpart within Liu error   
IGR J17473-2721/XTE J1747-274    No counterpart within Liu error   
XTE J1748-288                    No counterpart within Liu error   
SAX J1748.9-2021/4U 1745-203     No counterpart within Liu error   
IGR J17497-2821                  No counterpart within Liu error   
XTE J1751-305                    No counterpart within Liu error   
4U 1758-20/GX 9+1                No counterpart within Liu error   
4U 1758-25/GX 5-1                No counterpart within Liu error   
GRS 1758-258                     No counterpart within Liu error   
IGR J17597-2201/XTE J1759-220    No counterpart within Liu error   
2S 1803-245/XTE J1806-246        No counterpart within Liu error   
XTE J1807-294                    No counterpart within Liu error   
SAX J1808.4-3658/XTE J1808-369   No counterpart within Liu error   
SAX J1810.8-2609                 No counterpart within Liu error   
4U 1812-12/Ser X-2               No counterpart within Liu error   
XMMU J181227.8-181234            No counterpart within Liu error   
4U 1813-14/GX 17+2               No counterpart within Liu error   
XTE J1814-338                    No counterpart within Liu error   
XTE J1817-330                    No counterpart within Liu error   
XTE J1818-245                    No counterpart within Liu error   
4U 1820-30/Sgr X-4               No counterpart within Liu error   
4U 1823-00                       No counterpart within Liu error   
XB 1832-330/RX J1832-33          No counterpart within Liu error   
3A 1837+049/Ser X-1/*DSe         No counterpart within Liu error   
4U 1850-087/NGC 6712             No counterpart within Liu error   
XTE J1859+226                    No counterpart within Liu error   
4U 1905+000                      No counterpart within Liu error   
XTE J1908+094                    No counterpart within Liu error   
GRS 1915+105                     No counterpart within Liu error   
4U 1957+11                       No counterpart within Liu error   
GS 2000+25/*B                    No counterpart within Liu error   
XTE J2012+381                    No counterpart within Liu error   
4U 2129+12 M15                   No counterpart within Liu error   
CXO J212958.1+121002/M15-X2      No counterpart within Liu error   
4U 2142+38/Cyg X-2               No counterpart within Liu error   
IGR J00370+6122                  No counterpart within Liu error   
4U 0115+634/4U 0115+63           No counterpart within Liu error   
IGR J01363+6610                  No counterpart within Liu error   
XTE J0421+560                    No counterpart within Liu error   
1WGA J0648.0-4419                No counterpart within Liu error   
RX J0812.4-3114/V572 Pup         No counterpart within Liu error   
GS 0834-430                      No counterpart within Liu error   
GRO J1750-27                     Chance overlap >10%   
2A 0521-720/LMC X-2              Chance overlap >10%   
RX J0532.7-6926                  Chance overlap >10%   
XTE J1550-564                    Chance overlap >10%   
4U 1705-250/N Oph 1977           Chance overlap >10%   
XTE J1710-281                    Chance overlap >10%   
SLX 1732-304/GPS 1733-304        Chance overlap >10%   
GRO J1735-27/RX J1735.9-2726     Chance overlap >10%   
XMMU J174716.0-281045            Chance overlap >10%   
GS 1826-238                      Chance overlap >10%   
IGR J12349-6434                  Chance overlap >10%   
4U 0042+32/N Per 1992            Liu positional error >10"   
1M 0836-425/GS 0836-429          Liu positional error >10"   
SAX J0840.7+2248                 Liu positional error >10"   
IGR J11321-5311                  Liu positional error >10"   
SAX J1324.5-6313                 Liu positional error >10"   
AX J1538.3-5541                  Liu positional error >10"   
SAX J1603.9-7753                 Liu positional error >10"   
GRS 1632-477                     Liu positional error >10"   
SAX J1712.6-3739                 Liu positional error >10"   
1H 1715-321                      Liu positional error >10"   
SAX J1719.6-4254                 Liu positional error >10"   
XTE J1723-376                    Liu positional error >10"   
X1724-356                        Liu positional error >10"   
IGR J17254-3257                  Liu positional error >10"   
IGR J17285-2922                  Liu positional error >10"   
4U 1730-220                      Liu positional error >10"   
GRS 1730-312/AX J1733.9-3112     Liu positional error >10"   
4U 1735-28                       Liu positional error >10"   
GRS 1737-31                      Liu positional error >10"   
KS 1739-304                      Liu positional error >10"   
GC X-4                           Liu positional error >10"   
GRS 1741.2-2859                  Liu positional error >10"   
GPS 1742-326                     Liu positional error >10"   
1E 1742.2-2857                   Liu positional error >10"   
GC X-2                           Liu positional error >10"   
1E 1742.5-2845                   Liu positional error >10"   
1E 1742.7-2902                   Liu positional error >10"   
1E 1742.8-2853                   Liu positional error >10"   
1E 1742.9-2852                   Liu positional error >10"   
1E 1742.9-2849                   Liu positional error >10"   
XTE J1743-363                    Liu positional error >10"   
1E 1743.1-2852                   Liu positional error >10"   
AX J1745.6-2901                  Liu positional error >10"   
SLX 1746-331                     Liu positional error >10"   
SAX J1750.8-2900                 Liu positional error >10"   
SAX J1752.3-3138                 Liu positional error >10"   
1RXS J175229.0-282951/GX 1.1-1.0 Liu positional error >10"   
SAX J1753.5-2349                 Liu positional error >10"   
XTE J1755-324                    Liu positional error >10"   
SAX J1805.5-2031                 Liu positional error >10"   
SAX J1806.5-2215                 Liu positional error >10"   
4U 1811-17/GX 13+1               Liu positional error >10"   
SAX J1818.7+1424                 Liu positional error >10"   
AX J1824.5-2451/NGC 6626         Liu positional error >10"   
SAX J1828.5-1037                 Liu positional error >10"   
EXO 1846-031                     Liu positional error >10"   
IGR J18539+0727                  Liu positional error >10"   
XTE J1856+053                    Liu positional error >10"   
4U 1918+15                       Liu positional error >10"   
XB 1940-04                       Liu positional error >10"   
SAX J2224.9+5421                 Liu positional error >10"   
RX J1037.5-5647/4U 1036-56       Liu positional error >10"   
1H 1238-599                      Liu positional error >10"   
1A 1244-604                      Liu positional error >10"   
1A 1246-588                      Liu positional error >10"   
SAX J1324.4-6200                 Liu positional error >10"   
SAX J1452.8-5949                 Liu positional error >10"   
XTE J1543-568                    Liu positional error >10"   
IGR J16195-4945/AX J1619.4-4945  Liu positional error >10"   
IGR J16358-4726                  Liu positional error >10"   
IGR J16418-4532                  Liu positional error >10"   
IGR J16493-4348                  Liu positional error >10"   
AX J1700-419/AX J170006-4157     Liu positional error >10"   
RX J1739.4-2942                  Liu positional error >10"   
AX J1740.1-2847                  Liu positional error >10"   
AX J1749.2-2725                  Liu positional error >10"   
SAX J1802.7-2017/IGR J18027-2016 Liu positional error >10"   
4U 1807-10                       Liu positional error >10"   
SAX J1818.6-1703                 Liu positional error >10"   
AX J1820.5-1434                  Liu positional error >10"   
H 1833-076                       Liu positional error >10"   
AX J1838.0-0655                  Liu positional error >10"   
GS 1839-04                       Liu positional error >10"   
GS 1839-06                       Liu positional error >10"   
2S 1845-024                      Liu positional error >10"   
AX 1845.0-0433/IGR J18450-0435   Liu positional error >10"   
IGR J18483-0311                  Liu positional error >10"   
GS 1855-02                       Liu positional error >10"   
XTE J1855-026                    Liu positional error >10"   
XTE J1859+083                    Liu positional error >10"   
4U 1901+03                       Liu positional error >10"   
